Fully Automatic Neural Network Reduction for Formal Verification

Formal verification of neural networks is essential before their deployment in safety-critical applications. However, existing methods for formally verifying neural networks are not yet scalable enough to handle practical problems under strict time constraints. We address this challenge by introducing a fully automatic and sound reduction of neural networks using reachability analysis. The soundness ensures that the verification of the reduced network entails the verification of the original network. Our sound reduction approach is applicable to neural networks with any type of element-wise activation function, such as ReLU, sigmoid, and tanh. The network reduction is computed on the fly while simultaneously verifying the original network and its specification. All parameters are automatically tuned to minimize the network size without compromising verifiability. We further show the applicability of our approach to convolutional neural networks by explicitly exploiting similar neighboring pixels. Our evaluation shows that our approach reduces large neural networks to a fraction of the original number of neurons and thus shortens the verification time to a similar degree.

==> figures/tikz/main_steps_nonlinear_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};


==> figures/tikz/main_steps_nonlinear_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.1239\\
3	-0.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};


==> figures/tikz/main_steps_nonlinear_13.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
3	0.9526\\
3	1.0382\\
};


==> figures/tikz/main_steps_nonlinear_21.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.1239\\
3	-0.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};


==> figures/tikz/main_steps_nonlinear_22.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.1239\\
3	-0.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
3	0.9526\\
3	1.0382\\
};


==> figures/tikz/main_steps_nonlinear_23.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-4.2	0.0148\\
-4.1152	0.0161\\
-4.0303	0.0175\\
-3.9455	0.019\\
-3.8606	0.0206\\
-3.7758	0.0224\\
-3.6909	0.0243\\
-3.6061	0.0264\\
-3.5212	0.0287\\
-3.4364	0.0312\\
-3.3515	0.0338\\
-3.2667	0.0367\\
-3.1818	0.0399\\
-3.097	0.0432\\
-3.0121	0.0469\\
-2.9273	0.0508\\
-2.8424	0.0551\\
-2.7576	0.0597\\
-2.6727	0.0646\\
-2.5879	0.0699\\
-2.503	0.0756\\
-2.4182	0.0818\\
-2.3333	0.0884\\
-2.2485	0.0955\\
-2.1636	0.1031\\
-2.0788	0.1112\\
-1.9939	0.1198\\
-1.9091	0.1291\\
-1.8242	0.1389\\
-1.7394	0.1494\\
-1.6545	0.1605\\
-1.5697	0.1723\\
-1.4848	0.1847\\
-1.4	0.1978\\
-1.3152	0.2116\\
-1.2303	0.2261\\
-1.1455	0.2413\\
-1.0606	0.2572\\
-0.9758	0.2737\\
-0.8909	0.2909\\
-0.8061	0.3087\\
-0.7212	0.3271\\
-0.6364	0.3461\\
-0.5515	0.3655\\
-0.4667	0.3854\\
-0.3818	0.4057\\
-0.297	0.4263\\
-0.2121	0.4472\\
-0.1273	0.4682\\
-0.0424	0.4894\\
0.0424	0.5106\\
0.1273	0.5318\\
0.2121	0.5528\\
0.297	0.5737\\
0.3818	0.5943\\
0.4667	0.6146\\
0.5515	0.6345\\
0.6364	0.6539\\
0.7212	0.6729\\
0.8061	0.6913\\
0.8909	0.7091\\
0.9758	0.7263\\
1.0606	0.7428\\
1.1455	0.7587\\
1.2303	0.7739\\
1.3152	0.7884\\
1.4	0.8022\\
1.4848	0.8153\\
1.5697	0.8277\\
1.6545	0.8395\\
1.7394	0.8506\\
1.8242	0.8611\\
1.9091	0.8709\\
1.9939	0.8802\\
2.0788	0.8888\\
2.1636	0.8969\\
2.2485	0.9045\\
2.3333	0.9116\\
2.4182	0.9182\\
2.503	0.9244\\
2.5879	0.9301\\
2.6727	0.9354\\
2.7576	0.9403\\
2.8424	0.9449\\
2.9273	0.9492\\
3.0121	0.9531\\
3.097	0.9568\\
3.1818	0.9601\\
3.2667	0.9633\\
3.3515	0.9662\\
3.4364	0.9688\\
3.5212	0.9713\\
3.6061	0.9736\\
3.6909	0.9757\\
3.7758	0.9776\\
3.8606	0.9794\\
3.9455	0.981\\
4.0303	0.9825\\
4.1152	0.9839\\
4.2	0.9852\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-3	-0.1239\\
-3	1.1239\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
3	-0.1239\\
3	1.1239\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
-3	-0.0382\\
-2.8788	-0.0164\\
-2.8182	-0.0056\\
-2.6364	0.0271\\
-2.5758	0.0379\\
-2.5152	0.0488\\
-2.4545	0.0597\\
-2.3939	0.0705\\
-2.2121	0.1032\\
-2.1515	0.114\\
-2.0303	0.1358\\
-1.9697	0.1466\\
-1.7879	0.1793\\
-1.7273	0.1901\\
-1.5455	0.2228\\
-1.4848	0.2336\\
-1.3636	0.2554\\
-1.303	0.2662\\
-1.1212	0.2989\\
-1.0606	0.3097\\
-0.8788	0.3424\\
-0.8182	0.3532\\
-0.697	0.375\\
-0.6364	0.3858\\
-0.5152	0.4076\\
-0.4545	0.4185\\
-0.3939	0.4293\\
-0.2727	0.4511\\
-0.2121	0.4619\\
-0.0303	0.4946\\
0.0303	0.5054\\
0.2121	0.5381\\
0.2727	0.5489\\
0.3939	0.5707\\
0.4545	0.5815\\
0.5152	0.5924\\
0.6364	0.6142\\
0.697	0.625\\
0.8182	0.6468\\
0.8788	0.6576\\
1.0606	0.6903\\
1.1212	0.7011\\
1.303	0.7338\\
1.3636	0.7446\\
1.4848	0.7664\\
1.5455	0.7772\\
1.7273	0.8099\\
1.7879	0.8207\\
1.9697	0.8534\\
2.0303	0.8642\\
2.1515	0.886\\
2.2121	0.8968\\
2.3939	0.9295\\
2.4545	0.9403\\
2.5152	0.9512\\
2.5758	0.9621\\
2.6364	0.9729\\
2.8182	1.0056\\
2.8788	1.0164\\
3	1.0382\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
-3	0.0475\\
-2.8788	0.0693\\
-2.8182	0.0801\\
-2.6364	0.1128\\
-2.5758	0.1236\\
-2.5152	0.1345\\
-2.4545	0.1454\\
-2.3939	0.1562\\
-2.2121	0.1889\\
-2.1515	0.1997\\
-1.9697	0.2324\\
-1.9091	0.2432\\
-1.7879	0.265\\
-1.7273	0.2758\\
-1.5455	0.3085\\
-1.4848	0.3193\\
-1.303	0.352\\
-1.2424	0.3628\\
-1.1212	0.3846\\
-1.0606	0.3954\\
-0.8788	0.4281\\
-0.8182	0.4389\\
-0.697	0.4607\\
-0.6364	0.4715\\
-0.5152	0.4933\\
-0.4545	0.5042\\
-0.3939	0.515\\
-0.2121	0.5477\\
-0.1515	0.5585\\
-0.0303	0.5803\\
0.0303	0.5911\\
0.2121	0.6238\\
0.2727	0.6346\\
0.3939	0.6564\\
0.4545	0.6672\\
0.5152	0.6781\\
0.6364	0.6999\\
0.697	0.7107\\
0.8788	0.7434\\
0.9394	0.7542\\
1.0606	0.776\\
1.1212	0.7868\\
1.303	0.8195\\
1.3636	0.8303\\
1.4848	0.8521\\
1.5455	0.863\\
1.6061	0.8738\\
1.7273	0.8956\\
1.7879	0.9064\\
1.9697	0.9391\\
2.0303	0.9499\\
2.1515	0.9717\\
2.2121	0.9825\\
2.3939	1.0152\\
2.4545	1.026\\
2.5152	1.0369\\
2.6364	1.0587\\
2.697	1.0695\\
2.8182	1.0913\\
2.8788	1.1021\\
3	1.1239\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
-3	-0.1239\\
-2.8788	-0.1021\\
-2.8182	-0.0913\\
-2.697	-0.0695\\
-2.6364	-0.0587\\
-2.5152	-0.0369\\
-2.4545	-0.026\\
-2.3939	-0.0152\\
-2.2121	0.0175\\
-2.1515	0.0283\\
-2.0303	0.0501\\
-1.9697	0.0609\\
-1.7879	0.0936\\
-1.7273	0.1044\\
-1.6061	0.1262\\
-1.5455	0.137\\
-1.4848	0.1479\\
-1.3636	0.1697\\
-1.303	0.1805\\
-1.1212	0.2132\\
-1.0606	0.224\\
-0.9394	0.2458\\
-0.8788	0.2566\\
-0.697	0.2893\\
-0.6364	0.3001\\
-0.5152	0.3219\\
-0.4545	0.3328\\
-0.3939	0.3436\\
-0.2727	0.3654\\
-0.2121	0.3762\\
-0.0303	0.4089\\
0.0303	0.4197\\
0.1515	0.4415\\
0.2121	0.4523\\
0.3939	0.485\\
0.4545	0.4958\\
0.5152	0.5067\\
0.6364	0.5285\\
0.697	0.5393\\
0.8182	0.5611\\
0.8788	0.5719\\
1.0606	0.6046\\
1.1212	0.6154\\
1.2424	0.6372\\
1.303	0.648\\
1.4848	0.6807\\
1.5455	0.6915\\
1.7273	0.7242\\
1.7879	0.735\\
1.9091	0.7568\\
1.9697	0.7676\\
2.1515	0.8003\\
2.2121	0.8111\\
2.3939	0.8438\\
2.4545	0.8546\\
2.5152	0.8655\\
2.5758	0.8764\\
2.6364	0.8872\\
2.8182	0.9199\\
2.8788	0.9307\\
3	0.9525\\
};
\addplot [plotstyle5]
  table[row sep=crcr]{%
3	0.9526\\
3	1.0382\\
};


==> figures/tikz/main_steps_nonlinear_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$\actFun(x)$}
\addlegendimage{plotstyle2}
\addlegendentry{Set}
\addlegendimage{plotstyle3}
\addlegendentry{Bounds}
\addlegendimage{plotstyle4}
\addlegendentry{Polynomial}
\addlegendimage{plotstyle5}
\addlegendentry{Approximation error}

